Wannier function localisation using Bloch intrinsic atomic orbitals

We extend the Intrinsic Atomic Orbital (IAO) method for localisation of molecular orbitals to calculate well-localised generalised Wannier functions in crystals using the Pipek--Mezey locality metric. We furthermore present a one-shot diabatic Wannierisation procedure that aligns the phases of the Bloch functions, providing immediate Wannier localisation, which serves as an excellent initial guess for optimisation. We test our Wannier localisation implementation on a number of solid state systems, highlighting the effectiveness of the diabatic preparation, especially for localising core bands. Partial charges of Wannier functions generated using Bloch IAOs align well with chemical intuition, which we demonstrate through the example of adsorption of CO on a MgO surface.

==> supplementary_info.txt <==
All cell parameters and coordinates are provided in TURBOMOLE control file format.

diamond:
$cell
  4.766080896955 4.766080896955 4.766080896955 60. 60. 60. 
$coord     
    0.00000000000000      0.00000000000000      0.00000000000000      c   
    2.38304045219106      1.37584904447079      0.97287218605834      c   
$end

silicon:
$cell
 7.25670856068 7.25670856068 7.25670856068 60.0 60.0 60.0 
$coord
    0.00000000000000     0.00000000000000     0.00000000000000  si  
    3.62835428033900     2.09483132046905     1.48126943214564  si  
$end

boron nitride:
$cell
4.7259 4.7259 60. 
$coord
    0.00000000000000      0.00000000000000      0.00000000000000      b   
    2.36300000000000      1.36400000000000      0.00000000000000      n   
$end

graphene:
$cell
  4.668 4.668 60. 
$coord    
         0.00000000000000         0.00000000000000         0.50000000000000    c    
         2.33400000000000         1.34750000000000         0.50000000000000    c    
$end

magnesium oxide:
$cell
 5.798338236 5.798338236 5.798338236 60. 60. 60. 
$coord frac
    0.00000000000000      0.00000000000000      0.00000000000000      mg  
    0.50000000000000      0.50000000000000      0.50000000000000      o   
$end

silicon dioxide:
$cell
  9.28422449595511046    9.28422449595511046    10.21434769907115   90.0000   90.0000  120.0000
$coord
    2.82781861325240      2.96439280874170      3.12827803849279  o
    7.19124230791576      0.98723342603994      4.89004701836746  o
    4.95491880597601      4.82830910314898      8.74847811174740  o
    0.19290883043307      2.30645007856310      8.72969832061507  o
   -2.01592208020090      6.16478744235115      4.87273962147340  o
    0.66183062221384      7.07392578563696      0.27767968372345  o
    4.55701736204879      0.06291337111965      3.31745840478609  si  
   -2.10064209975148      3.63969476409878      6.81014625000326  si  
    2.31009832827224      4.12572862149043      0.08842485276656  si  
$end

trans-polyacetylene:
$cell
   4.7035283
$coord     
   -2.40221984962428     -2.61689273738177      0.38062863602212      h   
   -0.29627126181883      0.76654850519320      0.07611816829993      c   
   -2.49861477924144     -0.52952015738139      0.29757517284482      c   
   -0.35509843607843      2.85503602360711     -0.00663293869744      h   
$end

(4,4) carbon nanotube:
$cell
 9.29556285275863798006
$coord
    1.36794785746435     13.45808943446053      8.83754983226359      c   
    3.69183290816438     13.13552229161569     10.16652201690950      c   
    1.36792668081267     10.38660504434782     13.04411926632965      c   
    3.69180534781206     11.55414582295511     12.33193380846742      c   
    1.36791549262702      3.53066844289674     10.38660588677206      c   
    1.36792046664920      7.73723910626293     13.45809224934817      c   
    3.69181279359489      6.40826717723392     13.13552570942280      c   
    1.36792009865062      3.11669712338516      7.73723850632628      c   
    3.69181515738094      3.43926499914873      6.40826580885474      c   
    3.69178443989294      4.24285720771059     11.55415026712869      c   
    1.36790824853106      6.18818490375705      3.53066863732142      c   
    3.69178194163078      5.02063901427657      4.24285736953327      c   
    1.36794124909207     13.04411858182861      6.18818324080182      c   
    1.36792249732236      8.83755133592807      3.11669686076913      c   
    3.69182456413952     10.16652118921143      3.43926084011816      c   
    3.69181444966104     12.33193631088573      5.02063847821044      c   
    6.01572566324028     13.45790756713123      8.83752222635545      c   
    8.33965926123256     13.13576644753615     10.16660228658307      c   
    6.01574747573805     10.38654070512969     13.04391961251944      c   
    8.33964066450677     11.55427002850905     12.33211653730939      c   
    6.01574728097580      3.53087013230607     10.38654217813321      c   
    6.01568913853645      7.73726406411719     13.45790864082374      c   
    8.33963586549168      6.40818371470975     13.13576911116618      c   
    6.01568179676984      3.11688332536281      7.73726611148835      c   
    8.33963704688671      3.43902559351770      6.40818390180453      c   
    8.33962496288127      4.24267007149867     11.55427031066552      c   
    6.01573464280675      6.18824653544318      3.53086861480278      c   
    8.33961857277245      5.02052001792996      4.24267413625204      c   
    6.01575677304189     13.04392044501564      6.18824448603611      c   
    6.01568344836224      8.83752193432504      3.11688171781516      c   
    8.33964228963694     10.16660428027860      3.43902155668011      c   
    8.33965118613331     12.33211762632282      5.02051902430387      c   
$end


